Computational tools for solving a marginal problem with applications in Bell non-locality and causal modeling

Marginal problems naturally arise in a variety of different fields: basically, the question is whether some marginal/partial information is compatible with a joint probability distribution. To this aim, the characterization of marginal sets via quantifier elimination and polyhedral projection algorithms is of primal importance. In this work, before considering specific problems, we review polyhedral projection algorithms with focus on applications in information theory, and, alongside known algorithms, we also present a newly developed geometric algorithm which walks along the face lattice of the polyhedron in the projection space. One important application of this is in the field of quantum non-locality, where marginal problems arise in the computation of Bell inequalities. We apply the discussed algorithms to discover many tight entropic Bell inequalities of the tripartite Bell scenario as well as more complex networks arising in the field of causal inference. Finally, we analyze the usefulness of these inequalities as nonlocality witnesses by searching for violating quantum states.

==> qr/bell-08D.txt <==
# Facet description of the 08D local cone in a tripartite Bell scenario.
# Each matrix row `R` contains the coefficients of a linear inequality
#
#   R*H >= 0
#
# where `H` is an entropy vector with the following columns in order:
#:: H(A,B,C) H(A,B,c) H(A,b,C) H(A,b,c) H(a,B,C) H(a,B,c) H(a,b,C) H(a,b,c)
#
# The following substitutions are implied:
#
#~~  A <> a
#~~ Aa <> Bb
#~~ Aa <> Cc

  0   1   0   0   0   0   0   0
  0   0   1  -1   0   1   0   0
  0   1   0   0   0  -1   0   1
 -1   0   0   1   0   1   1  -1
  0   1   1  -2   0   0   0   1
  0   1   1  -1   0   0  -1   1
  2  -1  -1   0  -1   2   2  -1

==> qr/bell-12D.txt <==
# Facet description of the 12D local cone in a tripartite Bell scenario.
# Each matrix row `R` contains the coefficients of a linear inequality
#
#   R*H >= 0
#
# where `H` is an entropy vector with the following columns in order:
#:: H(A,B) H(A,b) H(a,B) H(a,b) H(A,C) H(A,c) H(a,C) H(a,c) H(B,C) H(B,c) H(b,C) H(b,c)
#
# The following substitutions are implied:
#
#~~  A <> a
#~~ Aa <> Bb
#~~ Aa <> Cc

  0   0   0   0   0   0   0   0   0   1   1  -1
  0   1   0   0   0  -1   0   0   0   1   0   0
  0   1   0   0   0   0   0   0   0   1   0  -1
  1   0   0   0   0  -1   0   0   0   1   0   0
  1  -1   0   1   0   0  -1   0   0   0   1   0
  1   0  -1   0   0  -1   0   1   0   1   0   0
  1   0   0  -1   0  -1   0   1   0   0   0   1
  1   0  -1   1   0  -1   0   1   0   1   0  -1
  1   0   0  -1   0  -1   1   0  -1   1   1   0
  1  -3   1   1   1   1  -1   0   0  -1   1   1
  2   0  -1   0   1  -3   1   1  -1   2   0   0
  3   0   0  -1   1  -4   1   1  -2   2   1   1
 -2   1   1   2   2   1   1  -2   1   1  -4   1
  1  -3   1   2   1   2   1  -4  -1   0   0   3

==> qr/bell-14D.txt <==
# Facet description of the 14D local cone in a tripartite Bell scenario.
# Each matrix row `R` contains the coefficients of a linear inequality
#
#   R*H >= 0
#
# where `H` is an entropy vector with the following columns in order:
#:: H(A) H(a) H(B) H(b) H(C) H(c) H(A,B,C) H(A,B,c) H(A,b,C) H(A,b,c) H(a,B,C) H(a,B,c) H(a,b,C) H(a,b,c)
#
# The following substitutions are implied:
#
#~~  A <> a
#~~ Aa <> Bb
#~~ Aa <> Cc

  0   0   1   0   0   0   0   0   0   0   0   0   0   0
  1   0   1   0   0   1   0  -1   0   0   0   0   0   0
  0   0   0  -1   0   0   0   0   0   0   0   0   0   1
  1   0   0   0   0   0   0  -1   0   0   0   1   0   0
  0   0   0  -1   0   0   0   0  -1   1   0   0   1   0
  0  -1   0  -1   0   0   0  -1   0   1   0   1   0   1
  0   0   0  -1  -1   0   0  -1   1   0   1   0   0   1
  0   0   0  -1  -1   0   1  -1   0   0   0   0   1   1
  0   0   0  -1  -1   0   1   0   0   0   0  -1   1   1
  0  -1   0  -1   0   0  -1   0   1   0   1   0  -1   2
  0  -1   0  -1   0   0   0  -1   1   0   1   0  -1   2
  0  -1   0  -1   0   1   1  -1  -1   1   0   1   0   1
  0  -1   1   0  -1   0   1  -1   0   1   1   1  -1   0
 -1  -1   0   0  -1   0   2  -1   0   1   1   1  -1   0
 -1  -1   0   0  -1   0   2  -1   0   1   1   1   0  -1
  0  -1   0  -1  -1   0   0  -2   1   1   2   0   0   1
  0  -1   0  -1  -1   0   1  -1  -1   1   1   1   0   1
 -1   0   0  -1  -1   0   2   0  -1   2   0  -2   2   0
  0  -1   0  -1  -1   0   1  -3   1   1   1   1   0   1
  0  -1   0  -1  -1   0   1  -1   1   1   1   1  -2   1
 -1  -1   0   0  -1  -1   2  -1   0   2   1   2  -2   0
  0  -1   0  -2  -1   0   1  -3   0   2   1   1   2   0

==> qr/bell-18D.txt <==
# Facet description of the 18D local cone in a tripartite Bell scenario.
# Each matrix row `R` contains the coefficients of a linear inequality
#
#   R*H >= 0
#
# where `H` is an entropy vector with the following columns in order:
#:: H(A) H(a) H(B) H(b) H(C) H(c) H(A,B) H(A,b) H(a,B) H(a,b) H(A,C) H(A,c) H(a,C) H(a,c) H(B,C) H(B,c) H(b,C) H(b,c)
#
# The following substitutions are implied:
#
#~~  A <> a
#~~ Aa <> Bb
#~~ Aa <> Cc

  0   0   1   0   1   0   0   0   0   0   0   0   0   0  -1   0   0   0
  0   0   0  -1   0   0   0   1   0   0   0   0   0   0   0   0   0   0
 -1   0   0   0   0   0   0   1   0   0   1   0   0   0   0   0  -1   0
  0  -1   0   0  -1   0   0   0   0   0   1  -1   1   1   0   0   0   0
 -1  -1   0   0  -1   0   0   1   0   0  -1   1   1   1   0   0   1  -1
  0  -1   0  -1  -1   0   0   1   0  -1   1  -1   1   1   0   0   0   1
  0  -1   0  -1  -1   0   0   1   0   1   1  -1   1   1   0   0  -1   0
  0   0   0   0  -2  -1  -1   0   0   0   1   1   1  -1   1   1   0   0
 -2  -1  -1   0   0   0   1   1   1   1   0   1   0  -1   1   0  -1   0
 -1   0  -1  -1  -1   0   0   1   0   1  -1   1   1  -1   1   1   0   0
 -2  -1   0   0  -1   0   1   1  -1   1  -1   1   1   1   1   0   0  -1
 -1  -1  -1   0  -1   0  -1   1   1   1   0   1  -1   0   1   1   1  -1
 -1  -1  -1   0  -1   0   1   1  -1   1  -1   0   1   1   1   1   0  -1
 -1  -1   0   0  -1  -1   0   1  -1   1  -1   1   1   1   1   1   0  -1
 -1   0  -2  -1   0   0   0   1   1   1   1  -1   0  -1   1   1  -1   1
 -1   0  -1  -1  -1   0  -1   1   1   1   1   1  -1  -1   1   1   0   0
  0   0  -1  -2  -1   0  -1   1   1   1   0   0  -1  -1   1   1   1   1
 -1   0  -2  -1  -1   0  -1   1   1   1   0   1  -1  -1   1   2   1   0
 -2  -1  -1   0  -2   0   1   2  -1   1  -2   1   1   1   2   1   1  -2
 -1   0   0  -2  -2  -2   1   1  -2   2  -2   1   1   2   2   1   1  -1
 -1   0   0  -1  -3  -2   1   1  -2   1  -2   1   2   2   2   1   1  -1
 -2   0   0  -2  -3  -2   2   2  -3   2  -3   1   2   2   3   1   1  -1

==> qr/bell-20D.txt <==
# Facet description of the 20D local cone in a tripartite Bell scenario.
# Each matrix row `R` contains the coefficients of a linear inequality
#
#   R*H >= 0
#
# where `H` is an entropy vector with the following columns in order:
#:: H(A,B) H(A,b) H(a,B) H(a,b) H(A,C) H(A,c) H(a,C) H(a,c) H(B,C) H(B,c) H(b,C) H(b,c) H(A,B,C) H(A,B,c) H(A,b,C) H(A,b,c) H(a,B,C) H(a,B,c) H(a,b,C) H(a,b,c)
#
# The following substitutions are implied:
#
#~~  A <> a
#~~ Aa <> Bb
#~~ Aa <> Cc

  0   0   0   1   0   0   0   1   0   0   0   1   0   0   0   0   0   0   0  -2
  0   0   0   1   0   0   1   0   0   0   0   1   0   0   0   0   0   0  -1  -1
  0   0   1   0   1   0   0   0   0   1   0   0  -1   0   0   0   0  -1   0   0
  1  -1   0   1   0   1   0   0   0   0   1   0   0  -1   0   0   0   0  -1   0
  1   0   0   0   1   0   0   0  -1   1   1   0   0  -1  -1   0   0   0   0   0
  0   0   0   0   0   0  -1   0   0   0   0   0   0   0   0   0   1   0   0   0
  0   0   2  -1   0   0  -1   2   1  -1   1   1   0   1  -1   0   0  -2   0   0
  2  -1   0   0  -1   2   0   0   1  -1   1   1   0  -2   0   0  -1   1   0   0
 -1   0   0   0   0   0   0   0   0  -1   0   0   1   1   0   0  -1   1   0   0
  0  -1  -1   2   0   0   1   0   1   1   1  -1  -1   0   1   1   0   0  -3   1
  0   0  -1   2   0  -1  -1   2   1   0   1   0   0   1  -1   1   0   1   0  -3
  0  -1   0   0   0   0  -1   0   0   0  -1   0   0   0   1   1   1  -1   1   0
  0  -1   0   0   0   0  -1   0   0   0   0  -1   0  -1   1   1   1   0   0   1
  0  -1   0   0   0   0   0  -1   0  -1   0   0   0   1   1   0   0   1  -1   1
  0   0   0  -1   0   0  -1   0   0   0  -1   0   0  -1   1   0   1   0   1   1
  0  -1   0   0   0  -1  -1   0   0   0  -1   0  -1   1   2   1   1   0   1  -1
  0   0   0  -1   0   0   0  -1   0  -1  -1   0  -1   1   1  -1   0   1   1   2

==> qr/bell-26D.txt <==
# Facet description of the 26D local cone in a tripartite Bell scenario.
# Each matrix row `R` contains the coefficients of a linear inequality
#
#   R*H >= 0
#
# where `H` is an entropy vector with the following columns in order:
#:: H(A) H(a) H(B) H(b) H(C) H(c) H(A,B) H(A,b) H(a,B) H(a,b) H(A,C) H(A,c) H(a,C) H(a,c) H(B,C) H(B,c) H(b,C) H(b,c) H(A,B,C) H(A,B,c) H(A,b,C) H(A,b,c) H(a,B,C) H(a,B,c) H(a,b,C) H(a,b,c)
#
# The following substitutions are implied:
#
#~~  A <> a
#~~ Aa <> Bb
#~~ Aa <> Cc

  0   0   1   0   1   0   0   0   0   0   0   0   0   0  -1   0   0   0   0   0   0   0   0   0   0   0
 -1   0  -1   0   0   0   1   1   1  -1   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0
  0   0   0   0   0  -1   0   0   0   0   0   1   0   0   0   0   0   1   0   0   0  -1   0   0   0   0
 -1   0  -1   0  -1   0   1   0   1   0   1   1   1  -1   0   0   0   0   0   0   0   0  -1   0   0   0
  0  -1   0  -1   0  -1  -1   1   1   1   0   1   0   1   0   0   0   0   0   0   0   0   0   0   0  -1
  0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0  -1   0   0   0   1   0   0   0   0
 -1   0   0  -1   0   0   1   1  -1   1   0   0   0   0   0   0   0   0   0   0   0   0   1   0  -1   0
  0  -1   0   0  -1   0   0   0   0   0   1  -1   1   1   0   0   0   0   0   0   0   1   0   0  -1   0
 -1   0  -1   0  -1   0   1   0   1   0   1   0   1   0   0   0   0   0  -1   0   0   1   0   0   0  -1
 -1   0  -1   0   0  -1   1   1   0   0   0   0   0   0   0   1   0   1   0   0   0  -1   1   0  -1   0
 -1   0   0  -1   0  -1   1   1  -1   1   0   0   0   0   0   1   0   1   0   0   0  -1   1   0  -1   0
  0  -1   0  -1  -1   0   0   0   1   1   0   0   0   0   1  -1   1   1   0   0   0   0  -1   1   0  -1
  0  -1   0  -1   0  -1  -1   1   1   1   0   0   0   0   0   1   0   1   1   0  -1   0   0  -1   0   0
  0  -1   0  -1   0  -1  -1   1   1   1   0   1   0   1   0   0   0   0   0   1   0   0   0  -1   0  -1
 -1   0   0  -1   0   0   0   1   0   1   1   0  -1   0   0  -1   0   0   0   1   0   0   0   1   0  -1
 -1   0  -1   0  -1   0   1  -1   1   0   1   1   1  -1   0   0   0   0   0   0   1   0  -1   0  -1   1
  0  -1  -1   0  -1   0   1  -1   1   1   1  -1   1   0   0   0   0   0   0   1   0   1  -1  -1   0   0
  0   0   0   0   0   0  -1   0   0   0   0   0   0   0  -1   0   0   0   1   1   0   0   1  -1   0   0
  0  -1   0   0  -1   0   0  -1   0   0   0   0   1   1   0   0   0   0   1  -1   1   1   0   0  -1   0
  0  -1   0   0  -1   0   0  -1   0   0   0   0   1   1   0   0   0   0   1  -1   1   1   0   0   0  -1
  0  -1  -1   0   0   0   1  -1   1   1  -1   0   0   0   0   0   0   0   1  -1   1   1  -1   0   0   0
  0  -1  -1   0   0   0   1  -1   1   1  -1   0   0   0   0   0   0   0   1  -1   1   1   0   0  -1   0
  0  -1   0  -1   0   0   0   0   1   1  -1   0   0   0   0  -1   0   1   1   0   1   0  -1   1   0  -1
  0  -1   0  -1   0   0   0   0   1   1   0  -1   0   0  -1   0   1   0   0   1   0   1   1   0  -1  -1
  0  -1   0  -1  -1   0   0   1  -1   1   1  -2   1   1   0   0   0   0   0   1   0   1   1   0  -2   0
  0  -3   0  -3   0  -3  -1   2   1   2  -1   2   1   2   0   1   1   2  -1   1   1  -1   1   0   0  -4
  0   0   0   0   0   0  -1   0   0   0  -1   0   0   0  -1   0   0   0   1   1   1   0   1   0   0  -1
  0   0   0   0   0   0   0   0   0  -1  -1   0   0   0  -1   0   0   0   1  -1   1   0   1   0   0   1
  0   0   0   0   0   0   0   0   0  -1  -1   0   0   0  -1   0   0   0   1   0   1  -1   1   0   0   1
  0   0   0   0   0   0   0   0   0  -1  -1   0   0   0   0   0  -1   0   1   0   1   0   0  -1   1   1
  0  -1  -1   0   0   0   1  -1   1   1  -1   0   0   0   0  -1   0   0   1   0   1   1  -1   1   0  -1
  0  -1  -1   0   0   0   1  -1   1   1   0  -1   0   0  -1   0   0   0   0   1   1   1   1   0  -1  -1
  0  -1   0  -1   0   0  -1   1   1   1   0  -1   0   0  -1   0   0   0   1   1   0   1   1   0  -1  -1
  0  -1  -1   0   0  -1   1  -2   1   1  -2   1   0   1   0   0   0   0   2  -1   2   1  -2   0   0   0
  0   0   0   0   0   0  -1   0   0   0   0  -1  -1   0  -1   0   0   0   2   1  -1   1   1  -1   1   0
  0   0   0   0   0   0   0  -1   0   0  -1   0   0  -1   0   0   0  -1   1  -1   1   2  -1   1   0   1
  0   0   0   0   0   0  -1   0   0  -1  -1   0   0  -1   0  -1  -1   0   2   1   1  -2  -1   2   2   1

==> qr/cca-3.txt <==
# Facet description of the information cone for the width 3 cyclic CCA.
# Each matrix row `R` contains the coefficients of a linear inequality
#
#   R*H >= 0
#
# where `H` is an entropy vector with the following columns in order:
#:: H(A) H(B) H(A,B) H(C) H(A,C) H(B,C) H(A,B,C)
#
# The facets of the Shannon cone are omitted from the list.
# The following substitutions are implied:
#
#~~ ABC <> BCA; ABC <> CBA

 -1  -1   0  -1   1   1   0
 -3  -3   3  -3   2   2  -1
 -5  -5   4  -5   4   4  -2

==> qr/cca-4.txt <==
# Facet description of the information cone for the width 4 cyclic CCA.
# Each matrix row `R` contains the coefficients of a linear inequality
#
#   R*H >= 0
#
# where `H` is an entropy vector with the following columns in order:
#:: H(A) H(B) H(A,B) H(C) H(A,C) H(B,C) H(A,B,C) H(D) H(A,D) H(B,D) H(A,B,D) H(C,D) H(A,C,D) H(B,C,D) H(A,B,C,D)
#
# The facets of the Shannon cone are omitted from the list.
# The following substitutions are implied:
#
#~~ ABCD <> BCDA; ABCD <> DCBA

  0  -1   0   0   0   0   0  -1   0   1   0   0   0   0   0
  0   0  -1   0   0  -1   1   0  -1   0   1  -1   0   1   0
 -2   0  -1  -2   2  -1   1   0  -1   0   1  -1   1   0   0
 -1   0  -2  -1   1  -2   0   0  -2   0   2  -2   2   2   0
  0   0  -3   0   0  -3   2   0  -3   0   3  -3   2   3  -1
  0   0  -3   0   0  -3   3   0  -3   0   2  -3   2   3  -1
 -1   0  -3  -1   1  -3   3   0  -3   0   2  -3   3   2  -1
 -1   0  -3  -1   1  -3   3   0  -3   0   3  -3   2   2  -1
 -2   0  -3  -2   2  -3   2   0  -3   0   3  -3   3   2  -1
  0   0  -5   0   0  -5   4   0  -5   0   4  -5   4   5  -2
 -1   0  -5  -1   1  -5   4   0  -5   0   5  -5   4   4  -2
 -1   0  -5  -1   1  -5   5   0  -5   0   4  -5   4   4  -2
 -1   0  -7  -1   1  -7   6   0  -7   0   6  -7   6   6  -3

==> qr/cca-5.txt <==
# Facet description of the information cone for the width 5 cyclic CCA.
# Each matrix row `R` contains the coefficients of a linear inequality
#
#   R*H >= 0
#
# where `H` is an entropy vector with the following columns in order:
#:: H(A) H(B) H(A,B) H(C) H(A,C) H(B,C) H(A,B,C) H(D) H(A,D) H(B,D) H(A,B,D) H(C,D) H(A,C,D) H(B,C,D) H(A,B,C,D) H(E) H(A,E) H(B,E) H(A,B,E) H(C,E) H(A,C,E) H(B,C,E) H(A,B,C,E) H(D,E) H(A,D,E) H(B,D,E) H(A,B,D,E) H(C,D,E) H(A,C,D,E) H(B,C,D,E) H(A,B,C,D,E)
#
# The facets of the Shannon cone are omitted from the list.
# The following substitutions are implied:
#
#~~ ABCDE <> BCDEA; ABCDE <> EDCBA

  0   0   0  -1   0   0   0   0   0   0   0   0   0   0   0  -1   0   0   0   1   0   0   0   0   0   0   0   0   0   0   0
 -1   0   0   0   0   0   0   0   0   0   0  -1   1   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0
  0   0   0   1   0  -1   0   0   0   0   0   0   0   0   0   0   0   0   0  -1   0   1   0   0   0   0   0   0   0   0   0
  0   0  -1   0   0   0   0   0   0  -1   1   0   0   0   0   0   0   0   0   0   0   0   0  -1   0   1   0   0   0   0   0
  0   0  -1  -1   0   0  -1   0   0  -1   1   0   0  -1   1  -1   0   0  -1   1   0   0   0  -1  -1   1   1  -1   1   1   0
  0   3  -3  -2   0   0  -1   0   0  -3   3   0   0  -1   1  -2   0   0  -1   2   0   0   1   0  -1   0   0  -1   1   1   0
 -1   4  -4   1   0  -1  -1   0   0  -4   4  -1   1  -1   1   1  -1   0  -1  -2   1   1   1   0  -1   0   1  -1   1   0   0
  0   7  -7  -1   0   0  -1   0   0  -7   7   0   0  -1   1  -1   0   0  -1   1   0   0   1   0  -1   0   1  -1   0   1   0
  0   3  -5   0   0   0  -2   0   0  -5   5   0   0  -2   0   1  -1   0  -2  -1   1   0   2  -2  -2   2   2  -2   2   2   0
  0   2  -3   0   0   0  -3   0   0  -3   3   0   0  -3   2   0   0   0  -3   0   0   0   2  -1  -3   1   3  -3   3   3  -1
  0   5  -5  -1   0   0  -3   0   0  -5   5   0   0  -3   2  -1   0   0  -3   1   0   0   3   0  -3   0   2  -3   3   3  -1
  0   3  -4  -2   0   0  -3   0   0  -4   4   0   0  -3   3  -2   0   0  -3   2   0   0   2  -1  -3   1   2  -3   3   3  -1
  0   5  -5  -1   0  -1  -3   0   0  -5   5   0   0  -3   3  -2   0   0  -3   1   0   1   3   0  -3   0   2  -3   3   2  -1
 -1   4  -5   0   0  -1  -3   0   0  -5   5  -1   1  -3   3  -1   0   0  -3   0   0   1   2  -1  -3   1   3  -3   3   2  -1
 -1   6  -6   1   0  -1  -3   0   0  -6   6  -1   1  -3   2   0   0   0  -3  -1   0   1   3   0  -3   0   3  -3   3   2  -1
  0   8  -8   0   0   0  -3   0   0  -8   8   0   0  -3   2   0   0   0  -3   0   0   0   3   0  -3   0   3  -3   2   3  -1
  0   6  -7  -1   0   0  -3   0   0  -7   7   0   0  -3   3  -1   0   0  -3   1   0   0   2  -1  -3   1   3  -3   2   3  -1
  0   8  -8   1   0  -1  -3   0   0  -8   8   0   0  -3   3   0   0   0  -3  -1   0   1   3   0  -3   0   3  -3   2   2  -1
  0   9  -9  -1   0   0  -3   0   0  -9   9   0   0  -3   3  -1   0   0  -3   1   0   0   3   0  -3   0   2  -3   2   3  -1
  0   5  -6  -1   0   0  -5   0   0  -6   6   0   0  -5   4  -1   0   0  -5   1   0   0   4  -1  -5   1   4  -5   5   5  -2
  0   7  -7   0   0  -1  -5   0   0  -7   7   0   0  -5   4  -1   0   0  -5   0   0   1   5   0  -5   0   4  -5   5   4  -2
 -1   6  -7   1   0  -1  -5   0   0  -7   7  -1   1  -5   4   0   0   0  -5  -1   0   1   4  -1  -5   1   5  -5   5   4  -2
  0   8  -9   0   0   0  -5   0   0  -9   9   0   0  -5   4   0   0   0  -5   0   0   0   4  -1  -5   1   5  -5   4   5  -2
  0   8  -9   0   0  -1  -5   0   0  -9   9   0   0  -5   5  -1   0   0  -5   0   0   1   4  -1  -5   1   5  -5   4   4  -2
  0  10 -10   1   0  -1  -5   0   0 -10  10   0   0  -5   4   0   0   0  -5  -1   0   1   5   0  -5   0   5  -5   4   4  -2
  0  11 -11   0   0   0  -5   0   0 -11  11   0   0  -5   4   0   0   0  -5   0   0   0   5   0  -5   0   4  -5   4   5  -2
  0  11 -11   0   0  -1  -5   0   0 -11  11   0   0  -5   5  -1   0   0  -5   0   0   1   5   0  -5   0   4  -5   4   4  -2
  0  10 -11   1   0  -1  -7   0   0 -11  11   0   0  -7   6   0   0   0  -7  -1   0   1   6  -1  -7   1   7  -7   6   6  -3
  0  13 -13   1   0  -1  -7   0   0 -13  13   0   0  -7   6   0   0   0  -7  -1   0   1   7   0  -7   0   6  -7   6   6  -3
 -2  13 -15  -1   0  -2 -10   0   0 -15  15  -2   2 -10  10  -3   0   0 -10   1   0   2   8  -2 -10   2   8 -10  10   8  -4
  0  17 -19  -3   0   0 -10   0   0 -19  19   0   0 -10  10  -3   0   0 -10   3   0   0   8  -2 -10   2   8 -10   8  10  -4
 -2  17 -19   1   0  -2 -14   0   0 -19  19  -2   2 -14  12  -1   0   0 -14  -1   0   2  12  -2 -14   2  12 -14  14  12  -6
  0  21 -23  -1   0   0 -14   0   0 -23  23   0   0 -14  12  -1   0   0 -14   1   0   0  12  -2 -14   2  12 -14  12  14  -6
  0  21 -23  -1   0  -2 -14   0   0 -23  23   0   0 -14  14  -3   0   0 -14   1   0   2  12  -2 -14   2  12 -14  12  12  -6
  0  25 -27   1   0  -2 -18   0   0 -27  27   0   0 -18  16  -1   0   0 -18  -1   0   2  16  -2 -18   2  16 -18  16  16  -8
  0   0  -1   0   0  -1   0   0   0  -1   1   0   0   0   0  -1   0   0   0   0   0   1  -1  -1   0   1   0   0   0   0   1
  0   3  -3  -2   0   0   0   0   0  -3   3   0   0   0   0  -2   0   0   0   2   0   0   0   0   0   0  -1   0   0   0   1
  0   1  -2   0   0   0   0   0   0  -2   2   0   0   0  -1   1  -1   0   0  -1   1   0   0  -1   0   1   0   0   0   0   1
  0   5  -5   0   0   0   0   0   0  -5   5   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0  -1   0   1
 -1   3  -3   1   0  -1   0   0   0  -3   3  -1   1   0   0   1  -1   0   0  -2   1   1   0   0   0   0   0   0   0  -1   1
